TOPress3D: 3D topology optimization with design-dependent pressure loads in MATLAB

This paper introduces "\texttt{TOPress3D}," a 3D topology optimization MATLAB code for structures subjected to design-dependent pressure loads. With a primary focus on pedagogical objectives, the code provides an easy learning experience, making it a valuable tool and practical gateway for newcomers, students, and researchers towards this topic. \texttt{TOPress3D} uses Darcy's law with a drainage term to link the given pressure load to design variables that, in turn, is converted to consistent nodal loads. Optimization problems focused on compliance minimization under volume constraints with pressure loads are solved. Load sensitivities arising due to design-dependent nature of the loads are evaluated using the adjoint-variable approach. The method of moving asymptotes is used to update the design variables. \texttt{TOPress3D} is constituted by six main parts. Each is described in detail. The code is also tailored to solve different problems. The robustness and success of the code are demonstrated in designing a few pressure load-bearing structures. The code is provided in Appendix~B and is available with extensions in the supplementary material and publicly at \url{https://github.com/PrabhatIn/TOPress3D}.

==> lidobj.txt <==
1	1000
2	580.6124
3	377.5464
4	246.2979
5	160.5497
6	105.2294
7	72.0062
8	52.9402
9	41.808
10	36.0025
11	31.2887
12	27.6022
13	25.1712
14	23.9327
15	23.2905
16	22.9782
17	22.7963
18	22.6782
19	22.5952
20	22.5316
21	22.4779
22	22.4368
23	22.4084
24	22.3869
25	22.3709
26	22.3591
27	22.3498
28	22.3434
29	22.3388
30	22.3355
31	22.3329
32	22.3304
33	22.3279
34	22.3254
35	22.3232
36	22.3212
37	22.3192
38	22.3175
39	22.3159
40	22.3144
41	22.313
42	22.3119
43	22.3107
44	22.3095
45	22.3082
46	22.3069
47	22.3059
48	22.3047
49	22.3038
50	22.3031
51	22.3024
52	22.3018
53	22.3012
54	22.3005
55	22.2998
56	22.299
57	22.2982
58	22.2975
59	22.2968
60	22.296
61	22.2953
62	22.2945
63	22.2937
64	22.2928
65	22.292
66	22.2912
67	22.2903
68	22.2895
69	22.2887
70	22.2878
71	22.2871
72	22.2863
73	22.2855
74	22.2845
75	22.2836
76	22.2824
77	22.2812
78	22.2801
79	22.2789
80	22.2779
81	22.2773
82	22.2766
83	22.2761
84	22.2756
85	22.2752
86	22.2747
87	22.2743
88	22.274
89	22.2737
90	22.2733
91	22.273
92	22.2727
93	22.2724
94	22.2721
95	22.272
96	22.2718
97	22.2717
98	22.2715
99	22.2713
100	22.2712


==> lidvol.txt <==
1	0.237
2	0.235
3	0.233
4	0.231
5	0.229
6	0.235
7	0.241
8	0.244
9	0.245
10	0.244
11	0.245
12	0.246
13	0.248
14	0.249
15	0.249
16	0.25
17	0.25
18	0.25
19	0.25
20	0.25
21	0.25
22	0.25
23	0.25
24	0.25
25	0.25
26	0.25
27	0.25
28	0.25
29	0.25
30	0.25
31	0.25
32	0.25
33	0.25
34	0.25
35	0.25
36	0.25
37	0.25
38	0.25
39	0.25
40	0.25
41	0.25
42	0.25
43	0.25
44	0.25
45	0.25
46	0.25
47	0.25
48	0.25
49	0.25
50	0.25
51	0.25
52	0.25
53	0.25
54	0.25
55	0.25
56	0.25
57	0.25
58	0.25
59	0.25
60	0.25
61	0.25
62	0.25
63	0.25
64	0.25
65	0.25
66	0.25
67	0.25
68	0.25
69	0.25
70	0.25
71	0.25
72	0.25
73	0.25
74	0.25
75	0.25
76	0.25
77	0.25
78	0.25
79	0.25
80	0.25
81	0.25
82	0.25
83	0.25
84	0.25
85	0.25
86	0.25
87	0.25
88	0.25
89	0.25
90	0.25
91	0.25
92	0.25
93	0.25
94	0.25
95	0.25
96	0.25
97	0.25
98	0.25
99	0.25
100	0.25

